HAVAPlot: A Web-Based Scientific Visualization and Post-Processing Platform

This paper presents HAVAPlot, a browser-based framework for scientific visualization and post-processing of numerical simulation data. Operating entirely within the user's browser, HAVAPlot requires no software installation or data uploads while supporting mesh-based and tabular datasets beyond computational fluid dynamics. The framework directly reads native OpenFOAM cases, including polyhedral meshes, ASCII and binary fields, boundary data, and Lagrangian particles, as well as legacy and XML VTK files and tabular datasets. It provides line, contour, and three-dimensional plots; exact polyhedral slicing; boundary extraction; variable calculations; customizable color scales; symmetry mirroring; zoomed insets; streamlines; isosurfaces; particle visualization; and vector PDF/EPS and data export. The underlying numerical algorithms are independently verified. Cell centers and volumes agree with an independent implementation of OpenFOAM's geometric algorithm, while 6.1 million field values across four two-dimensional, axisymmetric, and three-dimensional production cases are reproduced to machine precision. For analytical fields on distorted hexahedral meshes, cell-to-point interpolation exhibits second-order convergence in the interior and first-order convergence at boundaries. Meshes containing 250,000 cells load in at most 1.3 seconds. Applications to an impinging supersonic jet, hypersonic cylinder flow, a hybrid particle-continuum cold-spray nozzle, a three-dimensional gas-bearing film, and supersonic cone flow demonstrate the framework's capabilities.

==> data/conv2d.dat <==
h N cells nodeint_l2 nodeint_linf node_all_l2 node_bnd_linf wall_fixed wall_cell
0.0625 16 256 1.289164e-02 2.887926e-02 4.967728e-02 2.057402e-01 1.960221e-11 2.882948e-02
0.03125 32 1024 3.339230e-03 7.400301e-03 1.754912e-02 1.045195e-01 4.835510e-11 1.421320e-02
0.015625 64 4096 8.372226e-04 1.866538e-03 6.185241e-03 5.255061e-02 4.701861e-11 6.959444e-03
0.0078125 128 16384 2.090698e-04 4.677741e-04 2.181877e-03 2.633255e-02 4.970724e-11 3.429876e-03
0.00390625 256 65536 5.221271e-05 1.170031e-04 7.704020e-04 1.317462e-02 4.943490e-11 1.700819e-03
0.00195312 512 262144 1.304502e-05 2.925385e-05 2.721881e-04 6.589011e-03 4.994927e-11 8.466725e-04


==> data/conv3d.dat <==
h N cells nodeint_l2 nodeint_linf node_all_l2 node_bnd_linf wall_fixed wall_cell
0.125 8 512 3.386491e-02 9.063678e-02 9.642845e-02 3.358719e-01 9.797159e-02 1.196090e-01
0.0625 16 4096 1.005848e-02 2.436861e-02 3.367368e-02 1.689243e-01 5.048156e-02 5.622710e-02
0.0416667 24 13824 4.625364e-03 1.165244e-02 1.766314e-02 1.123098e-01 3.392025e-02 3.622255e-02
0.03125 32 32768 2.633494e-03 6.898653e-03 1.168510e-02 8.405131e-02 2.553026e-02 2.661097e-02
0.0208333 48 110592 1.177292e-03 3.286912e-03 6.160145e-03 5.588633e-02 1.707589e-02 1.742864e-02
0.015625 64 262144 6.670706e-04 1.925066e-03 4.102272e-03 4.185209e-02 1.282659e-02 1.293259e-02


==> data/perf.dat <==
dim cells faces tload restyle newfield
2 256 1056 34.6 69.5 34.0
2 1024 4160 37.8 70.7 34.9
2 4096 16512 56.7 74.3 39.9
2 16384 65792 119.4 65.3 50.0
2 65536 262656 360.6 196.5 145.6
2 262144 1049600 1337.3 358.6 305.2
3 512 1728 15.7 127.3 119.0
3 4096 13056 41.0 112.8 102.1
3 13824 43200 84.4 110.7 102.4
3 32768 101376 157.0 74.8 61.3
3 110592 338688 393.9 45.3 41.9
3 262144 798720 842.9 84.8 81.7

